A precise measurement of the $W$-boson mass with the Collider Detector at Fermilab

We present a measurement of the $W$-boson mass, $M_W$, using data corresponding to 2.2/fb of integrated luminosity collected in ppbar collisions at $\sqrt{s}$ = 1.96 TeV with the CDF II detector at the Fermilab Tevatron. The selected sample of 470126 $W\to e\nu$ candidates and 624708 $W\to\mu\nu$ candidates yields the measurement $M_W = 80387\pm 12$ (stat) $\pm 15$ (syst)$ = 80387 \pm 19$ MeV$/c^2$ . This is the most precise single measurement of the $W$-boson mass to date.

==> author.txt <==
CDF Collaboration: T. Aaltonen, S. Amerio, D. Amidei, A. Anastassov, A. Annovi, J. Antos, G. Apollinari, J.A. Appel, T. Arisawa, A. Artikov, J. Asaadi, W. Ashmanskas, B. Auerbach, A. Aurisano, F. Azfar, W. Badgett, T. Bae, A. Barbaro-Galtieri, V.E. Barnes, B.A. Barnett, J. Guimaraes da Costa, P. Barria, P. Bartos, M. Bauce, F. Bedeschi, D. Beecher, S. Behari, G. Bellettini, J. Bellinger, D. Benjamin, A. Beretvas, A. Bhatti, I. Bizjak, K.R. Bland, B. Blumenfeld, A. Bocci, A. Bodek, D. Bortoletto, J. Boudreau, A. Boveia, L. Brigliadori, C. Bromberg, E. Brucken, J. Budagov, H.S. Budd, K. Burkett, G. Busetto, P. Bussey, P. Butti, A. Buzatu, A. Calamba, S. Camarda, M. Campanelli, F. Canelli, B. Carls, D. Carlsmith, R. Carosi, S. Carrillo, B. Casal, M. Casarsa, A. Castro, P. Catastini, D. Cauz, V. Cavaliere, M. Cavalli-Sforza, A. Cerri, L. Cerrito, Y.C. Chen, M. Chertok, G. Chiarelli, G. Chlachidze, K. Cho, D. Chokheli, A. Clark, C. Clarke, M.E. Convery, J. Conway, M. Corbo, M. Cordelli, C.A. Cox, D.J. Cox, M. Cremonesi, D. Cruz, J. Cuevas, R. Culbertson, N. d'Ascenzo, M. Datta, P. de Barbaro, L. Demortier, M. Deninno, M. D'Errico, F. Devoto, A. Di Canto, B. Di Ruzza, J.R. Dittmann, S. Donati, M. D'Onofrio, M. Dorigo, A. Driutti, K. Ebina, R. Edgar, A. Elagin, R. Erbacher, S. Errede, B. Esham, R. Eusebi, S. Farrington, J.P. Fernández Ramos, R. Field, G. Flanagan, R. Forrest, M. Franklin, J.C. Freeman, H. Frisch, Y. Funakoshi, C. Galloni, A.F. Garfinkel, P. Garosi, H. Gerberich, E. Gerchtein, S. Giagu, V. Giakoumopoulou, K. Gibson, C.M. Ginsburg, N. Giokaris, P. Giromini, G. Giurgiu, V. Glagolev, D. Glenzinski, M. Gold, D. Goldin, A. Golossanov, G. Gomez, G. Gomez-Ceballos, M. Goncharov, O. González López, I. Gorelov, A.T. Goshaw, K. Goulianos, E. Gramellini, S. Grinstein, C. Grosso-Pilcher, R.C. Group, S.R. Hahn, J.Y. Han, F. Happacher, K. Hara, M. Hare, R.F. Harr, T. Harrington-Taber, K. Hatakeyama, C. Hays, J. Heinrich, M. Herndon, A. Hocker, Z. Hong, W. Hopkins, S. Hou, R.E. Hughes, U. Husemann, M. Hussein, J. Huston, G. Introzzi, M. Iori, A. Ivanov, E. James, D. Jang, B. Jayatilaka, E.J. Jeon, S. Jindariani, M. Jones, K.K. Joo, S.Y. Jun, T.R. Junk, M. Kambeitz, T. Kamon, P.E. Karchin, A. Kasmi, Y. Kato, W. Ketchum, J. Keung, B. Kilminster, D.H. Kim, H.S. Kim, J.E. Kim, M.J. Kim, S.H. Kim, S.B. Kim, Y.J. Kim, Y.K. Kim, N. Kimura, M. Kirby, K. Knoepfel, K. Kondo, D.J. Kong, J. Konigsberg, A.V. Kotwal, M. Kreps, J. Kroll, M. Kruse, T. Kuhr, M. Kurata, A.T. Laasanen, S. Lammel, M. Lancaster, K. Lannon, G. Latino, H.S. Lee, J.S. Lee, S. Leo, S. Leone, J.D. Lewis, A. Limosani, E. Lipeles, A. Lister, H. Liu, Q. Liu, T. Liu, S. Lockwitz, A. Loginov, D. Lucchesi, A. Lucà, J. Lueck, P. Lujan, P. Lukens, G. Lungu, J. Lys, R. Lysak, R. Madrak, P. Maestro, S. Malik, G. Manca, A. Manousakis-Katsikakis, L. Marchese, F. Margaroli, P. Marino, M. Martínez, K. Matera, M.E. Mattson, A. Mazzacane, P. Mazzanti, R. McNulty, A. Mehta, P. Mehtala, C. Mesropian, T. Miao, D. Mietlicki, A. Mitra, H. Miyake, S. Moed, N. Moggi, C.S. Moon, R. Moore, M.J. Morello, A. Mukherjee, Th. Muller, P. Murat, M. Mussini, J. Nachtman, Y. Nagai, J. Naganoma, I. Nakano, A. Napier, J. Nett, C. Neu, T. Nigmanov, L. Nodulman, S.Y. Noh, O. Norniella, E. Nurse, L. Oakes, S.H. Oh, Y.D. Oh, I. Oksuzian, T. Okusawa, R. Orava, L. Ortolan, C. Pagliarone, E. Palencia, P. Palni, V. Papadimitriou, W. Parker, G. Pauletta, M. Paulini, C. Paus, T.J. Phillips, G. Piacentino, E. Pianori, J. Pilot, K. Pitts, C. Plager, L. Pondrom, S. Poprocki, K. Potamianos, A. Pranko, F. Prokoshin, F. Ptohos, G. Punzi, N. Ranjan, I. Redondo Fernández, P. Renton, M. Rescigno, T. Riddick, F. Rimondi, L. Ristori, A. Robson, T. Rodriguez, S. Rolli, M. Ronzani, R. Roser, J.L. Rosner, F. Ruffini, A. Ruiz, J. Russ, V. Rusu, W.K. Sakumoto, Y. Sakurai, L. Santi, K. Sato, V. Saveliev, A. Savoy-Navarro, P. Schlabach, E.E. Schmidt, T. Schwarz, L. Scodellaro, F. Scuri, S. Seidel, Y. Seiya, A. Semenov, F. Sforza, S.Z. Shalhout, T. Shears, R. Shekhar, P.F. Shepard, M. Shimojima, M. Shochet, A. Simonenko, K. Sliwa, J.R. Smith, F.D. Snider, H. Song, V. Sorin, R. St. Denis, M. Stancari, O. Stelzer-Chilton, D. Stentz, J. Strologas, Y. Sudo, A. Sukhanov, S. Sun, I. Suslov, K. Takemasa, Y. Takeuchi, J. Tang, M. Tecchio, I. Shreyber-Tecker, P.K. Teng, J. Thom, E. Thomson, V. Thukral, D. Toback, S. Tokar, K. Tollefson, T. Tomura, D. Tonelli, S. Torre, D. Torretta, P. Totaro, M. Trovato, F. Ukegawa, S. Uozumi, F. Vázquez, G. Velev, C. Vellidis, C. Vernieri, M. Vidal, R. Vilar, J. Vizán, M. Vogel, G. Volpi, P. Wagner, R. Wallny, S.M. Wang, D. Waters, W.C. Wester III, D. Whiteson, A.B. Wicklund, S. Wilbur, H.H. Williams, J.S. Wilson, P. Wilson, B.L. Winer, P. Wittich, S. Wolbers, H. Wolfe, T. Wright, X. Wu, Z. Wu, K. Yamamoto, D. Yamato, T. Yang, U.K. Yang, Y.C. Yang, W.-M. Yao, G.P. Yeh, K. Yi, J. Yoh, K. Yorita, T. Yoshida, G.B. Yu, I. Yu, A.M. Zanetti, Y. Zeng, C. Zhou, S. Zucchelli

